Dynamic Model of a Pumping Kite Power System

Converting the traction power of kites into electricity can be a low cost solution for wind energy. Reliable control of both trajectory and tether reeling is crucial. The present study proposes a modelling framework describing the dynamic behaviour of the interconnected system components, suitable for design and optimization of the control systems. The wing, bridle, airborne control unit and tether are represented as a particle system using spring-damper elements to describe their mechanical properties. Two kite models are proposed: a point mass model and a four point model. Reeling of the tether is modelled by varying the lengths of constituent tether elements. Dynamic behaviour of the ground station is included. The framework is validated by combining it with the automatic control system used for the operation of a kite power system demonstrator. The simulation results show that the point mass model can be adjusted to match the measured behaviour during a pumping cycle. The four point model can better predict the influence of gravity and inertia on the steering response and remains stable also at low tether forces. Compared to simple one point models, the proposed framework is more accurate and robust while allowing real-time simulations of the complete system.

==> CHANGES.txt <==
This revision takes the comments of the reviewers into account.

Fixed:
- Eq. 7 and 8 (calculation of the spring and damping of the tether)
- Eq. 18, 20 and 21 (the tether drag was not calculated correctly)

These corrections resulted in slightly changed results. Therefore
Fig. 1, 5 and 8 were updated. In addition, Tab. 7 (before: 6) was
updated.

The subsection "3.4 Model comparison" was added to explain the
differences between the models using a quantitive example.

Finally, we use more active and less passive voice in the text.


